Running in the ALPs

The couplings of axion-like particles are probed by different experiments across a huge range of energy scales. Accordingly, a consistent analysis of the corresponding constraints requires the use of the renormalization group equations. We compute the full one-loop renormalization group evolution of all -- relevant and marginal -- parameters in the effective field theory for axion-like particles up to dimension five, above and below the electroweak scale, assuming only that new physics does not violate CP. We also include a detailed discussion of the different bases used in the literature, the relations among them and the interplay of the CP and shift symmetries.

==> NewDiagrams/A_A/doc_data.txt <==
InfoBegin
InfoKey: Creator
InfoValue: TeX
InfoBegin
InfoKey: ModDate
InfoValue: D:20201215214223Z
InfoBegin
InfoKey: CreationDate
InfoValue: D:20201215214223Z
InfoBegin
InfoKey: Producer
InfoValue: pdfTeX-1.40.20
InfoBegin
InfoKey: PTEX.Fullbanner
InfoValue: This is pdfTeX, Version 3.14159265-2.6-1.40.20 (TeX Live 2019/Debian) kpathsea version 6.3.1
PdfID0: 88f7c3a00a4aa6056f88d256f0d1ce71
PdfID1: 88f7c3a00a4aa6056f88d256f0d1ce71
NumberOfPages: 6
PageMediaBegin
PageMediaNumber: 1
PageMediaRotation: 0
PageMediaRect: 0 0 416 210
PageMediaDimensions: 416 210
PageMediaBegin
PageMediaNumber: 2
PageMediaRotation: 0
PageMediaRect: 0 0 416 210
PageMediaDimensions: 416 210
PageMediaBegin
PageMediaNumber: 3
PageMediaRotation: 0
PageMediaRect: 0 0 416 224
PageMediaDimensions: 416 224
PageMediaBegin
PageMediaNumber: 4
PageMediaRotation: 0
PageMediaRect: 0 0 416 210
PageMediaDimensions: 416 210
PageMediaBegin
PageMediaNumber: 5
PageMediaRotation: 0
PageMediaRect: 0 0 416 210
PageMediaDimensions: 416 210
PageMediaBegin
PageMediaNumber: 6
PageMediaRotation: 0
PageMediaRect: 0 0 416 224
PageMediaDimensions: 416 224


==> NewDiagrams/A_dd/doc_data.txt <==
InfoBegin
InfoKey: Creator
InfoValue: TeX
InfoBegin
InfoKey: ModDate
InfoValue: D:20201215214223Z
InfoBegin
InfoKey: CreationDate
InfoValue: D:20201215214223Z
InfoBegin
InfoKey: Producer
InfoValue: pdfTeX-1.40.20
InfoBegin
InfoKey: PTEX.Fullbanner
InfoValue: This is pdfTeX, Version 3.14159265-2.6-1.40.20 (TeX Live 2019/Debian) kpathsea version 6.3.1
PdfID0: f72433af718403c95cf128bc0aa87a6c
PdfID1: f72433af718403c95cf128bc0aa87a6c
NumberOfPages: 9
PageMediaBegin
PageMediaNumber: 1
PageMediaRotation: 0
PageMediaRect: 0 0 416 274
PageMediaDimensions: 416 274
PageMediaBegin
PageMediaNumber: 2
PageMediaRotation: 0
PageMediaRect: 0 0 416 274
PageMediaDimensions: 416 274
PageMediaBegin
PageMediaNumber: 3
PageMediaRotation: 0
PageMediaRect: 0 0 416 274
PageMediaDimensions: 416 274
PageMediaBegin
PageMediaNumber: 4
PageMediaRotation: 0
PageMediaRect: 0 0 416 274
PageMediaDimensions: 416 274
PageMediaBegin
PageMediaNumber: 5
PageMediaRotation: 0
PageMediaRect: 0 0 416 274
PageMediaDimensions: 416 274
PageMediaBegin
PageMediaNumber: 6
PageMediaRotation: 0
PageMediaRect: 0 0 416 274
PageMediaDimensions: 416 274
PageMediaBegin
PageMediaNumber: 7
PageMediaRotation: 0
PageMediaRect: 0 0 416 274
PageMediaDimensions: 416 274
PageMediaBegin
PageMediaNumber: 8
PageMediaRotation: 0
PageMediaRect: 0 0 416 274
PageMediaDimensions: 416 274
PageMediaBegin
PageMediaNumber: 9
PageMediaRotation: 0
PageMediaRect: 0 0 416 274
PageMediaDimensions: 416 274


==> NewDiagrams/A_ee/doc_data.txt <==
InfoBegin
InfoKey: Creator
InfoValue: TeX
InfoBegin
InfoKey: ModDate
InfoValue: D:20201215214224Z
InfoBegin
InfoKey: CreationDate
InfoValue: D:20201215214224Z
InfoBegin
InfoKey: Producer
InfoValue: pdfTeX-1.40.20
InfoBegin
InfoKey: PTEX.Fullbanner
InfoValue: This is pdfTeX, Version 3.14159265-2.6-1.40.20 (TeX Live 2019/Debian) kpathsea version 6.3.1
PdfID0: 64cec8ab056b7322d8dcf5fbe4b3abbd
PdfID1: 64cec8ab056b7322d8dcf5fbe4b3abbd
NumberOfPages: 6
PageMediaBegin
PageMediaNumber: 1
PageMediaRotation: 0
PageMediaRect: 0 0 416 261
PageMediaDimensions: 416 261
PageMediaBegin
PageMediaNumber: 2
PageMediaRotation: 0
PageMediaRect: 0 0 416 261
PageMediaDimensions: 416 261
PageMediaBegin
PageMediaNumber: 3
PageMediaRotation: 0
PageMediaRect: 0 0 416 261
PageMediaDimensions: 416 261
PageMediaBegin
PageMediaNumber: 4
PageMediaRotation: 0
PageMediaRect: 0 0 416 261
PageMediaDimensions: 416 261
PageMediaBegin
PageMediaNumber: 5
PageMediaRotation: 0
PageMediaRect: 0 0 416 261
PageMediaDimensions: 416 261
PageMediaBegin
PageMediaNumber: 6
PageMediaRotation: 0
PageMediaRect: 0 0 416 261
PageMediaDimensions: 416 261


==> NewDiagrams/A_uu/doc_data.txt <==
InfoBegin
InfoKey: Creator
InfoValue: TeX
InfoBegin
InfoKey: ModDate
InfoValue: D:20201215214225Z
InfoBegin
InfoKey: CreationDate
InfoValue: D:20201215214225Z
InfoBegin
InfoKey: Producer
InfoValue: pdfTeX-1.40.20
InfoBegin
InfoKey: PTEX.Fullbanner
InfoValue: This is pdfTeX, Version 3.14159265-2.6-1.40.20 (TeX Live 2019/Debian) kpathsea version 6.3.1
PdfID0: 6074b5bc1f9e82a32dac40e5e056693e
PdfID1: 6074b5bc1f9e82a32dac40e5e056693e
NumberOfPages: 9
PageMediaBegin
PageMediaNumber: 1
PageMediaRotation: 0
PageMediaRect: 0 0 416 261
PageMediaDimensions: 416 261
PageMediaBegin
PageMediaNumber: 2
PageMediaRotation: 0
PageMediaRect: 0 0 416 261
PageMediaDimensions: 416 261
PageMediaBegin
PageMediaNumber: 3
PageMediaRotation: 0
PageMediaRect: 0 0 416 261
PageMediaDimensions: 416 261
PageMediaBegin
PageMediaNumber: 4
PageMediaRotation: 0
PageMediaRect: 0 0 416 261
PageMediaDimensions: 416 261
PageMediaBegin
PageMediaNumber: 5
PageMediaRotation: 0
PageMediaRect: 0 0 416 261
PageMediaDimensions: 416 261
PageMediaBegin
PageMediaNumber: 6
PageMediaRotation: 0
PageMediaRect: 0 0 416 261
PageMediaDimensions: 416 261
PageMediaBegin
PageMediaNumber: 7
PageMediaRotation: 0
PageMediaRect: 0 0 416 261
PageMediaDimensions: 416 261
PageMediaBegin
PageMediaNumber: 8
PageMediaRotation: 0
PageMediaRect: 0 0 416 261
PageMediaDimensions: 416 261
PageMediaBegin
PageMediaNumber: 9
PageMediaRotation: 0
PageMediaRect: 0 0 416 261
PageMediaDimensions: 416 261


==> NewDiagrams/G_G/doc_data.txt <==
InfoBegin
InfoKey: Creator
InfoValue: TeX
InfoBegin
InfoKey: ModDate
InfoValue: D:20201215214225Z
InfoBegin
InfoKey: CreationDate
InfoValue: D:20201215214225Z
InfoBegin
InfoKey: Producer
InfoValue: pdfTeX-1.40.20
InfoBegin
InfoKey: PTEX.Fullbanner
InfoValue: This is pdfTeX, Version 3.14159265-2.6-1.40.20 (TeX Live 2019/Debian) kpathsea version 6.3.1
PdfID0: 7866d26aa745258145478eec63e37ff3
PdfID1: 7866d26aa745258145478eec63e37ff3
NumberOfPages: 6
PageMediaBegin
PageMediaNumber: 1
PageMediaRotation: 0
PageMediaRect: 0 0 416 214
PageMediaDimensions: 416 214
PageMediaBegin
PageMediaNumber: 2
PageMediaRotation: 0
PageMediaRect: 0 0 416 220
PageMediaDimensions: 416 220
PageMediaBegin
PageMediaNumber: 3
PageMediaRotation: 0
PageMediaRect: 0 0 416 210
PageMediaDimensions: 416 210
PageMediaBegin
PageMediaNumber: 4
PageMediaRotation: 0
PageMediaRect: 0 0 416 224
PageMediaDimensions: 416 224
PageMediaBegin
PageMediaNumber: 5
PageMediaRotation: 0
PageMediaRect: 0 0 416 210
PageMediaDimensions: 416 210
PageMediaBegin
PageMediaNumber: 6
PageMediaRotation: 0
PageMediaRect: 0 0 416 224
PageMediaDimensions: 416 224


==> NewDiagrams/G_dd/doc_data.txt <==
InfoBegin
InfoKey: Creator
InfoValue: TeX
InfoBegin
InfoKey: ModDate
InfoValue: D:20201215214226Z
InfoBegin
InfoKey: CreationDate
InfoValue: D:20201215214226Z
InfoBegin
InfoKey: Producer
InfoValue: pdfTeX-1.40.20
InfoBegin
InfoKey: PTEX.Fullbanner
InfoValue: This is pdfTeX, Version 3.14159265-2.6-1.40.20 (TeX Live 2019/Debian) kpathsea version 6.3.1
PdfID0: 34bece4be8ae8a98f7aacbcdf1780d92
PdfID1: 34bece4be8ae8a98f7aacbcdf1780d92
NumberOfPages: 14
PageMediaBegin
PageMediaNumber: 1
PageMediaRotation: 0
PageMediaRect: 0 0 416 274
PageMediaDimensions: 416 274
PageMediaBegin
PageMediaNumber: 2
PageMediaRotation: 0
PageMediaRect: 0 0 416 274
PageMediaDimensions: 416 274
PageMediaBegin
PageMediaNumber: 3
PageMediaRotation: 0
PageMediaRect: 0 0 416 274
PageMediaDimensions: 416 274
PageMediaBegin
PageMediaNumber: 4
PageMediaRotation: 0
PageMediaRect: 0 0 416 274
PageMediaDimensions: 416 274
PageMediaBegin
PageMediaNumber: 5
PageMediaRotation: 0
PageMediaRect: 0 0 416 274
PageMediaDimensions: 416 274
PageMediaBegin
PageMediaNumber: 6
PageMediaRotation: 0
PageMediaRect: 0 0 416 274
PageMediaDimensions: 416 274
PageMediaBegin
PageMediaNumber: 7
PageMediaRotation: 0
PageMediaRect: 0 0 416 274
PageMediaDimensions: 416 274
PageMediaBegin
PageMediaNumber: 8
PageMediaRotation: 0
PageMediaRect: 0 0 416 274
PageMediaDimensions: 416 274
PageMediaBegin
PageMediaNumber: 9
PageMediaRotation: 0
PageMediaRect: 0 0 416 274
PageMediaDimensions: 416 274
PageMediaBegin
PageMediaNumber: 10
PageMediaRotation: 0
PageMediaRect: 0 0 416 274
PageMediaDimensions: 416 274
PageMediaBegin
PageMediaNumber: 11
PageMediaRotation: 0
PageMediaRect: 0 0 416 274
PageMediaDimensions: 416 274
PageMediaBegin
PageMediaNumber: 12
PageMediaRotation: 0
PageMediaRect: 0 0 416 220
PageMediaDimensions: 416 220
PageMediaBegin
PageMediaNumber: 13
PageMediaRotation: 0
PageMediaRect: 0 0 420 248
PageMediaDimensions: 420 248
PageMediaBegin
PageMediaNumber: 14
PageMediaRotation: 0
PageMediaRect: 0 0 420 248
PageMediaDimensions: 420 248


==> NewDiagrams/G_uu/doc_data.txt <==
InfoBegin
InfoKey: Creator
InfoValue: TeX
InfoBegin
InfoKey: ModDate
InfoValue: D:20201215214226Z
InfoBegin
InfoKey: CreationDate
InfoValue: D:20201215214226Z
InfoBegin
InfoKey: Producer
InfoValue: pdfTeX-1.40.20
InfoBegin
InfoKey: PTEX.Fullbanner
InfoValue: This is pdfTeX, Version 3.14159265-2.6-1.40.20 (TeX Live 2019/Debian) kpathsea version 6.3.1
PdfID0: bfd2a4e21a5a62eec7e79113ac4a61b4
PdfID1: bfd2a4e21a5a62eec7e79113ac4a61b4
NumberOfPages: 14
PageMediaBegin
PageMediaNumber: 1
PageMediaRotation: 0
PageMediaRect: 0 0 416 261
PageMediaDimensions: 416 261
PageMediaBegin
PageMediaNumber: 2
PageMediaRotation: 0
PageMediaRect: 0 0 416 261
PageMediaDimensions: 416 261
PageMediaBegin
PageMediaNumber: 3
PageMediaRotation: 0
PageMediaRect: 0 0 416 261
PageMediaDimensions: 416 261
PageMediaBegin
PageMediaNumber: 4
PageMediaRotation: 0
PageMediaRect: 0 0 416 261
PageMediaDimensions: 416 261
PageMediaBegin
PageMediaNumber: 5
PageMediaRotation: 0
PageMediaRect: 0 0 416 261
PageMediaDimensions: 416 261
PageMediaBegin
PageMediaNumber: 6
PageMediaRotation: 0
PageMediaRect: 0 0 416 261
PageMediaDimensions: 416 261
PageMediaBegin
PageMediaNumber: 7
PageMediaRotation: 0
PageMediaRect: 0 0 416 261
PageMediaDimensions: 416 261
PageMediaBegin
PageMediaNumber: 8
PageMediaRotation: 0
PageMediaRect: 0 0 416 261
PageMediaDimensions: 416 261
PageMediaBegin
PageMediaNumber: 9
PageMediaRotation: 0
PageMediaRect: 0 0 416 261
PageMediaDimensions: 416 261
PageMediaBegin
PageMediaNumber: 10
PageMediaRotation: 0
PageMediaRect: 0 0 416 261
PageMediaDimensions: 416 261
PageMediaBegin
PageMediaNumber: 11
PageMediaRotation: 0
PageMediaRect: 0 0 416 261
PageMediaDimensions: 416 261
PageMediaBegin
PageMediaNumber: 12
PageMediaRotation: 0
PageMediaRect: 0 0 416 220
PageMediaDimensions: 416 220
PageMediaBegin
PageMediaNumber: 13
PageMediaRotation: 0
PageMediaRect: 0 0 420 235
PageMediaDimensions: 420 235
PageMediaBegin
PageMediaNumber: 14
PageMediaRotation: 0
PageMediaRect: 0 0 420 235
PageMediaDimensions: 420 235


==> NewDiagrams/SS_SS/doc_data.txt <==
InfoBegin
InfoKey: Creator
InfoValue: TeX
InfoBegin
InfoKey: ModDate
InfoValue: D:20201215214235Z
InfoBegin
InfoKey: CreationDate
InfoValue: D:20201215214235Z
InfoBegin
InfoKey: Producer
InfoValue: pdfTeX-1.40.20
InfoBegin
InfoKey: PTEX.Fullbanner
InfoValue: This is pdfTeX, Version 3.14159265-2.6-1.40.20 (TeX Live 2019/Debian) kpathsea version 6.3.1
PdfID0: 287dc1b257d202a2ceb21f668fb90fd1
PdfID1: 287dc1b257d202a2ceb21f668fb90fd1
NumberOfPages: 36
PageMediaBegin
PageMediaNumber: 1
PageMediaRotation: 0
PageMediaRect: 0 0 416 240
PageMediaDimensions: 416 240
PageMediaBegin
PageMediaNumber: 2
PageMediaRotation: 0
PageMediaRect: 0 0 416 240
PageMediaDimensions: 416 240
PageMediaBegin
PageMediaNumber: 3
PageMediaRotation: 0
PageMediaRect: 0 0 416 240
PageMediaDimensions: 416 240
PageMediaBegin
PageMediaNumber: 4
PageMediaRotation: 0
PageMediaRect: 0 0 416 240
PageMediaDimensions: 416 240
PageMediaBegin
PageMediaNumber: 5
PageMediaRotation: 0
PageMediaRect: 0 0 416 240
PageMediaDimensions: 416 240
PageMediaBegin
PageMediaNumber: 6
PageMediaRotation: 0
PageMediaRect: 0 0 416 240
PageMediaDimensions: 416 240
PageMediaBegin
PageMediaNumber: 7
PageMediaRotation: 0
PageMediaRect: 0 0 416 230
PageMediaDimensions: 416 230
PageMediaBegin
PageMediaNumber: 8
PageMediaRotation: 0
PageMediaRect: 0 0 416 230
PageMediaDimensions: 416 230
PageMediaBegin
PageMediaNumber: 9
PageMediaRotation: 0
PageMediaRect: 0 0 416 230
PageMediaDimensions: 416 230
PageMediaBegin
PageMediaNumber: 10
PageMediaRotation: 0
PageMediaRect: 0 0 416 230
PageMediaDimensions: 416 230
PageMediaBegin
PageMediaNumber: 11
PageMediaRotation: 0
PageMediaRect: 0 0 416 230
PageMediaDimensions: 416 230
PageMediaBegin
PageMediaNumber: 12
PageMediaRotation: 0
PageMediaRect: 0 0 416 230
PageMediaDimensions: 416 230
PageMediaBegin
PageMediaNumber: 13
PageMediaRotation: 0
PageMediaRect: 0 0 416 230
PageMediaDimensions: 416 230
PageMediaBegin
PageMediaNumber: 14
PageMediaRotation: 0
PageMediaRect: 0 0 416 230
PageMediaDimensions: 416 230
PageMediaBegin
PageMediaNumber: 15
PageMediaRotation: 0
PageMediaRect: 0 0 416 230
PageMediaDimensions: 416 230
PageMediaBegin
PageMediaNumber: 16
PageMediaRotation: 0
PageMediaRect: 0 0 416 230
PageMediaDimensions: 416 230
PageMediaBegin
PageMediaNumber: 17
PageMediaRotation: 0
PageMediaRect: 0 0 416 230
PageMediaDimensions: 416 230
PageMediaBegin
PageMediaNumber: 18
PageMediaRotation: 0
PageMediaRect: 0 0 416 230
PageMediaDimensions: 416 230
PageMediaBegin
PageMediaNumber: 19
PageMediaRotation: 0
PageMediaRect: 0 0 416 231
PageMediaDimensions: 416 231
PageMediaBegin
PageMediaNumber: 20
PageMediaRotation: 0
PageMediaRect: 0 0 416 231
PageMediaDimensions: 416 231
PageMediaBegin
PageMediaNumber: 21
PageMediaRotation: 0
PageMediaRect: 0 0 416 231
PageMediaDimensions: 416 231
PageMediaBegin
PageMediaNumber: 22
PageMediaRotation: 0
PageMediaRect: 0 0 416 231
PageMediaDimensions: 416 231
PageMediaBegin
PageMediaNumber: 23
PageMediaRotation: 0
PageMediaRect: 0 0 416 231
PageMediaDimensions: 416 231
PageMediaBegin
PageMediaNumber: 24
PageMediaRotation: 0
PageMediaRect: 0 0 416 231
PageMediaDimensions: 416 231
PageMediaBegin
PageMediaNumber: 25
PageMediaRotation: 0
PageMediaRect: 0 0 416 231
PageMediaDimensions: 416 231
PageMediaBegin
PageMediaNumber: 26
PageMediaRotation: 0
PageMediaRect: 0 0 416 231
PageMediaDimensions: 416 231
PageMediaBegin
PageMediaNumber: 27
PageMediaRotation: 0
PageMediaRect: 0 0 416 231
PageMediaDimensions: 416 231
PageMediaBegin
PageMediaNumber: 28
PageMediaRotation: 0
PageMediaRect: 0 0 416 231
PageMediaDimensions: 416 231
PageMediaBegin
PageMediaNumber: 29
PageMediaRotation: 0
PageMediaRect: 0 0 416 231
PageMediaDimensions: 416 231
PageMediaBegin
PageMediaNumber: 30
PageMediaRotation: 0
PageMediaRect: 0 0 416 231
PageMediaDimensions: 416 231
PageMediaBegin
PageMediaNumber: 31
PageMediaRotation: 0
PageMediaRect: 0 0 416 240
PageMediaDimensions: 416 240
PageMediaBegin
PageMediaNumber: 32
PageMediaRotation: 0
PageMediaRect: 0 0 416 240
PageMediaDimensions: 416 240
PageMediaBegin
PageMediaNumber: 33
PageMediaRotation: 0
PageMediaRect: 0 0 416 240
PageMediaDimensions: 416 240
PageMediaBegin
PageMediaNumber: 34
PageMediaRotation: 0
PageMediaRect: 0 0 416 240
PageMediaDimensions: 416 240
PageMediaBegin
PageMediaNumber: 35
PageMediaRotation: 0
PageMediaRect: 0 0 416 240
PageMediaDimensions: 416 240
PageMediaBegin
PageMediaNumber: 36
PageMediaRotation: 0
PageMediaRect: 0 0 416 240
PageMediaDimensions: 416 240


==> NewDiagrams/SS_dd/doc_data.txt <==
InfoBegin
InfoKey: Creator
InfoValue: TeX
InfoBegin
InfoKey: ModDate
InfoValue: D:20201215214233Z
InfoBegin
InfoKey: CreationDate
InfoValue: D:20201215214233Z
InfoBegin
InfoKey: Producer
InfoValue: pdfTeX-1.40.20
InfoBegin
InfoKey: PTEX.Fullbanner
InfoValue: This is pdfTeX, Version 3.14159265-2.6-1.40.20 (TeX Live 2019/Debian) kpathsea version 6.3.1
PdfID0: 2c86ceac12a932c4c8753fecc0e6602e
PdfID1: 2c86ceac12a932c4c8753fecc0e6602e
NumberOfPages: 20
PageMediaBegin
PageMediaNumber: 1
PageMediaRotation: 0
PageMediaRect: 0 0 416 253
PageMediaDimensions: 416 253
PageMediaBegin
PageMediaNumber: 2
PageMediaRotation: 0
PageMediaRect: 0 0 416 230
PageMediaDimensions: 416 230
PageMediaBegin
PageMediaNumber: 3
PageMediaRotation: 0
PageMediaRect: 0 0 416 231
PageMediaDimensions: 416 231
PageMediaBegin
PageMediaNumber: 4
PageMediaRotation: 0
PageMediaRect: 0 0 416 253
PageMediaDimensions: 416 253
PageMediaBegin
PageMediaNumber: 5
PageMediaRotation: 0
PageMediaRect: 0 0 416 262
PageMediaDimensions: 416 262
PageMediaBegin
PageMediaNumber: 6
PageMediaRotation: 0
PageMediaRect: 0 0 416 262
PageMediaDimensions: 416 262
PageMediaBegin
PageMediaNumber: 7
PageMediaRotation: 0
PageMediaRect: 0 0 416 262
PageMediaDimensions: 416 262
PageMediaBegin
PageMediaNumber: 8
PageMediaRotation: 0
PageMediaRect: 0 0 416 263
PageMediaDimensions: 416 263
PageMediaBegin
PageMediaNumber: 9
PageMediaRotation: 0
PageMediaRect: 0 0 416 263
PageMediaDimensions: 416 263
PageMediaBegin
PageMediaNumber: 10
PageMediaRotation: 0
PageMediaRect: 0 0 416 241
PageMediaDimensions: 416 241
PageMediaBegin
PageMediaNumber: 11
PageMediaRotation: 0
PageMediaRect: 0 0 416 241
PageMediaDimensions: 416 241
PageMediaBegin
PageMediaNumber: 12
PageMediaRotation: 0
PageMediaRect: 0 0 416 241
PageMediaDimensions: 416 241
PageMediaBegin
PageMediaNumber: 13
PageMediaRotation: 0
PageMediaRect: 0 0 416 241
PageMediaDimensions: 416 241
PageMediaBegin
PageMediaNumber: 14
PageMediaRotation: 0
PageMediaRect: 0 0 416 263
PageMediaDimensions: 416 263
PageMediaBegin
PageMediaNumber: 15
PageMediaRotation: 0
PageMediaRect: 0 0 416 263
PageMediaDimensions: 416 263
PageMediaBegin
PageMediaNumber: 16
PageMediaRotation: 0
PageMediaRect: 0 0 416 273
PageMediaDimensions: 416 273
PageMediaBegin
PageMediaNumber: 17
PageMediaRotation: 0
PageMediaRect: 0 0 416 273
PageMediaDimensions: 416 273
PageMediaBegin
PageMediaNumber: 18
PageMediaRotation: 0
PageMediaRect: 0 0 416 273
PageMediaDimensions: 416 273
PageMediaBegin
PageMediaNumber: 19
PageMediaRotation: 0
PageMediaRect: 0 0 416 273
PageMediaDimensions: 416 273
PageMediaBegin
PageMediaNumber: 20
PageMediaRotation: 0
PageMediaRect: 0 0 416 220
PageMediaDimensions: 416 220


==> NewDiagrams/SS_ee/doc_data.txt <==
InfoBegin
InfoKey: Creator
InfoValue: TeX
InfoBegin
InfoKey: ModDate
InfoValue: D:20201215214234Z
InfoBegin
InfoKey: CreationDate
InfoValue: D:20201215214234Z
InfoBegin
InfoKey: Producer
InfoValue: pdfTeX-1.40.20
InfoBegin
InfoKey: PTEX.Fullbanner
InfoValue: This is pdfTeX, Version 3.14159265-2.6-1.40.20 (TeX Live 2019/Debian) kpathsea version 6.3.1
PdfID0: fe4ac9fed7e14160568b85ebf4bf6b2e
PdfID1: fe4ac9fed7e14160568b85ebf4bf6b2e
NumberOfPages: 13
PageMediaBegin
PageMediaNumber: 1
PageMediaRotation: 0
PageMediaRect: 0 0 416 240
PageMediaDimensions: 416 240
PageMediaBegin
PageMediaNumber: 2
PageMediaRotation: 0
PageMediaRect: 0 0 416 230
PageMediaDimensions: 416 230
PageMediaBegin
PageMediaNumber: 3
PageMediaRotation: 0
PageMediaRect: 0 0 416 231
PageMediaDimensions: 416 231
PageMediaBegin
PageMediaNumber: 4
PageMediaRotation: 0
PageMediaRect: 0 0 416 240
PageMediaDimensions: 416 240
PageMediaBegin
PageMediaNumber: 5
PageMediaRotation: 0
PageMediaRect: 0 0 416 250
PageMediaDimensions: 416 250
PageMediaBegin
PageMediaNumber: 6
PageMediaRotation: 0
PageMediaRect: 0 0 416 250
PageMediaDimensions: 416 250
PageMediaBegin
PageMediaNumber: 7
PageMediaRotation: 0
PageMediaRect: 0 0 416 250
PageMediaDimensions: 416 250
PageMediaBegin
PageMediaNumber: 8
PageMediaRotation: 0
PageMediaRect: 0 0 416 241
PageMediaDimensions: 416 241
PageMediaBegin
PageMediaNumber: 9
PageMediaRotation: 0
PageMediaRect: 0 0 416 241
PageMediaDimensions: 416 241
PageMediaBegin
PageMediaNumber: 10
PageMediaRotation: 0
PageMediaRect: 0 0 416 250
PageMediaDimensions: 416 250
PageMediaBegin
PageMediaNumber: 11
PageMediaRotation: 0
PageMediaRect: 0 0 416 260
PageMediaDimensions: 416 260
PageMediaBegin
PageMediaNumber: 12
PageMediaRotation: 0
PageMediaRect: 0 0 416 260
PageMediaDimensions: 416 260
PageMediaBegin
PageMediaNumber: 13
PageMediaRotation: 0
PageMediaRect: 0 0 416 220
PageMediaDimensions: 416 220


==> NewDiagrams/SS_uu/doc_data.txt <==
InfoBegin
InfoKey: Creator
InfoValue: TeX
InfoBegin
InfoKey: ModDate
InfoValue: D:20201215214233Z
InfoBegin
InfoKey: CreationDate
InfoValue: D:20201215214233Z
InfoBegin
InfoKey: Producer
InfoValue: pdfTeX-1.40.20
InfoBegin
InfoKey: PTEX.Fullbanner
InfoValue: This is pdfTeX, Version 3.14159265-2.6-1.40.20 (TeX Live 2019/Debian) kpathsea version 6.3.1
PdfID0: 389cf01296b9dc368073a9c9b682961b
PdfID1: 389cf01296b9dc368073a9c9b682961b
NumberOfPages: 20
PageMediaBegin
PageMediaNumber: 1
PageMediaRotation: 0
PageMediaRect: 0 0 416 240
PageMediaDimensions: 416 240
PageMediaBegin
PageMediaNumber: 2
PageMediaRotation: 0
PageMediaRect: 0 0 416 230
PageMediaDimensions: 416 230
PageMediaBegin
PageMediaNumber: 3
PageMediaRotation: 0
PageMediaRect: 0 0 416 231
PageMediaDimensions: 416 231
PageMediaBegin
PageMediaNumber: 4
PageMediaRotation: 0
PageMediaRect: 0 0 416 240
PageMediaDimensions: 416 240
PageMediaBegin
PageMediaNumber: 5
PageMediaRotation: 0
PageMediaRect: 0 0 416 250
PageMediaDimensions: 416 250
PageMediaBegin
PageMediaNumber: 6
PageMediaRotation: 0
PageMediaRect: 0 0 416 250
PageMediaDimensions: 416 250
PageMediaBegin
PageMediaNumber: 7
PageMediaRotation: 0
PageMediaRect: 0 0 416 250
PageMediaDimensions: 416 250
PageMediaBegin
PageMediaNumber: 8
PageMediaRotation: 0
PageMediaRect: 0 0 416 250
PageMediaDimensions: 416 250
PageMediaBegin
PageMediaNumber: 9
PageMediaRotation: 0
PageMediaRect: 0 0 416 250
PageMediaDimensions: 416 250
PageMediaBegin
PageMediaNumber: 10
PageMediaRotation: 0
PageMediaRect: 0 0 416 241
PageMediaDimensions: 416 241
PageMediaBegin
PageMediaNumber: 11
PageMediaRotation: 0
PageMediaRect: 0 0 416 241
PageMediaDimensions: 416 241
PageMediaBegin
PageMediaNumber: 12
PageMediaRotation: 0
PageMediaRect: 0 0 416 241
PageMediaDimensions: 416 241
PageMediaBegin
PageMediaNumber: 13
PageMediaRotation: 0
PageMediaRect: 0 0 416 241
PageMediaDimensions: 416 241
PageMediaBegin
PageMediaNumber: 14
PageMediaRotation: 0
PageMediaRect: 0 0 416 250
PageMediaDimensions: 416 250
PageMediaBegin
PageMediaNumber: 15
PageMediaRotation: 0
PageMediaRect: 0 0 416 250
PageMediaDimensions: 416 250
PageMediaBegin
PageMediaNumber: 16
PageMediaRotation: 0
PageMediaRect: 0 0 416 260
PageMediaDimensions: 416 260
PageMediaBegin
PageMediaNumber: 17
PageMediaRotation: 0
PageMediaRect: 0 0 416 260
PageMediaDimensions: 416 260
PageMediaBegin
PageMediaNumber: 18
PageMediaRotation: 0
PageMediaRect: 0 0 416 260
PageMediaDimensions: 416 260
PageMediaBegin
PageMediaNumber: 19
PageMediaRotation: 0
PageMediaRect: 0 0 416 260
PageMediaDimensions: 416 260
PageMediaBegin
PageMediaNumber: 20
PageMediaRotation: 0
PageMediaRect: 0 0 416 220
PageMediaDimensions: 416 220


==> NewDiagrams/S_AA/doc_data.txt <==
InfoBegin
InfoKey: Creator
InfoValue: TeX
InfoBegin
InfoKey: ModDate
InfoValue: D:20201215214229Z
InfoBegin
InfoKey: CreationDate
InfoValue: D:20201215214229Z
InfoBegin
InfoKey: Producer
InfoValue: pdfTeX-1.40.20
InfoBegin
InfoKey: PTEX.Fullbanner
InfoValue: This is pdfTeX, Version 3.14159265-2.6-1.40.20 (TeX Live 2019/Debian) kpathsea version 6.3.1
PdfID0: 908932e1132762710dc0b4bf03d513a7
PdfID1: 908932e1132762710dc0b4bf03d513a7
NumberOfPages: 12
PageMediaBegin
PageMediaNumber: 1
PageMediaRotation: 0
PageMediaRect: 0 0 418 273
PageMediaDimensions: 418 273
PageMediaBegin
PageMediaNumber: 2
PageMediaRotation: 0
PageMediaRect: 0 0 418 273
PageMediaDimensions: 418 273
PageMediaBegin
PageMediaNumber: 3
PageMediaRotation: 0
PageMediaRect: 0 0 418 273
PageMediaDimensions: 418 273
PageMediaBegin
PageMediaNumber: 4
PageMediaRotation: 0
PageMediaRect: 0 0 418 273
PageMediaDimensions: 418 273
PageMediaBegin
PageMediaNumber: 5
PageMediaRotation: 0
PageMediaRect: 0 0 418 273
PageMediaDimensions: 418 273
PageMediaBegin
PageMediaNumber: 6
PageMediaRotation: 0
PageMediaRect: 0 0 418 273
PageMediaDimensions: 418 273
PageMediaBegin
PageMediaNumber: 7
PageMediaRotation: 0
PageMediaRect: 0 0 418 273
PageMediaDimensions: 418 273
PageMediaBegin
PageMediaNumber: 8
PageMediaRotation: 0
PageMediaRect: 0 0 418 273
PageMediaDimensions: 418 273
PageMediaBegin
PageMediaNumber: 9
PageMediaRotation: 0
PageMediaRect: 0 0 418 273
PageMediaDimensions: 418 273
PageMediaBegin
PageMediaNumber: 10
PageMediaRotation: 0
PageMediaRect: 0 0 418 273
PageMediaDimensions: 418 273
PageMediaBegin
PageMediaNumber: 11
PageMediaRotation: 0
PageMediaRect: 0 0 418 273
PageMediaDimensions: 418 273
PageMediaBegin
PageMediaNumber: 12
PageMediaRotation: 0
PageMediaRect: 0 0 418 273
PageMediaDimensions: 418 273


==> NewDiagrams/S_GG/doc_data.txt <==
InfoBegin
InfoKey: Creator
InfoValue: TeX
InfoBegin
InfoKey: ModDate
InfoValue: D:20201215214230Z
InfoBegin
InfoKey: CreationDate
InfoValue: D:20201215214230Z
InfoBegin
InfoKey: Producer
InfoValue: pdfTeX-1.40.20
InfoBegin
InfoKey: PTEX.Fullbanner
InfoValue: This is pdfTeX, Version 3.14159265-2.6-1.40.20 (TeX Live 2019/Debian) kpathsea version 6.3.1
PdfID0: 6c4d6ee1ed576286cc7baea292ce49ba
PdfID1: 6c4d6ee1ed576286cc7baea292ce49ba
NumberOfPages: 15
PageMediaBegin
PageMediaNumber: 1
PageMediaRotation: 0
PageMediaRect: 0 0 419 287
PageMediaDimensions: 419 287
PageMediaBegin
PageMediaNumber: 2
PageMediaRotation: 0
PageMediaRect: 0 0 419 287
PageMediaDimensions: 419 287
PageMediaBegin
PageMediaNumber: 3
PageMediaRotation: 0
PageMediaRect: 0 0 419 287
PageMediaDimensions: 419 287
PageMediaBegin
PageMediaNumber: 4
PageMediaRotation: 0
PageMediaRect: 0 0 419 287
PageMediaDimensions: 419 287
PageMediaBegin
PageMediaNumber: 5
PageMediaRotation: 0
PageMediaRect: 0 0 419 287
PageMediaDimensions: 419 287
PageMediaBegin
PageMediaNumber: 6
PageMediaRotation: 0
PageMediaRect: 0 0 419 287
PageMediaDimensions: 419 287
PageMediaBegin
PageMediaNumber: 7
PageMediaRotation: 0
PageMediaRect: 0 0 419 287
PageMediaDimensions: 419 287
PageMediaBegin
PageMediaNumber: 8
PageMediaRotation: 0
PageMediaRect: 0 0 419 287
PageMediaDimensions: 419 287
PageMediaBegin
PageMediaNumber: 9
PageMediaRotation: 0
PageMediaRect: 0 0 419 287
PageMediaDimensions: 419 287
PageMediaBegin
PageMediaNumber: 10
PageMediaRotation: 0
PageMediaRect: 0 0 416 268
PageMediaDimensions: 416 268
PageMediaBegin
PageMediaNumber: 11
PageMediaRotation: 0
PageMediaRect: 0 0 416 221
PageMediaDimensions: 416 221
PageMediaBegin
PageMediaNumber: 12
PageMediaRotation: 0
PageMediaRect: 0 0 416 221
PageMediaDimensions: 416 221
PageMediaBegin
PageMediaNumber: 13
PageMediaRotation: 0
PageMediaRect: 0 0 416 221
PageMediaDimensions: 416 221
PageMediaBegin
PageMediaNumber: 14
PageMediaRotation: 0
PageMediaRect: 0 0 419 261
PageMediaDimensions: 419 261
PageMediaBegin
PageMediaNumber: 15
PageMediaRotation: 0
PageMediaRect: 0 0 416 262
PageMediaDimensions: 416 262


==> NewDiagrams/S_S/doc_data.txt <==
InfoBegin
InfoKey: Creator
InfoValue: TeX
InfoBegin
InfoKey: ModDate
InfoValue: D:20201215214232Z
InfoBegin
InfoKey: CreationDate
InfoValue: D:20201215214232Z
InfoBegin
InfoKey: Producer
InfoValue: pdfTeX-1.40.20
InfoBegin
InfoKey: PTEX.Fullbanner
InfoValue: This is pdfTeX, Version 3.14159265-2.6-1.40.20 (TeX Live 2019/Debian) kpathsea version 6.3.1
PdfID0: 38e8739ff9a594695b7eb1c24887dba2
PdfID1: 38e8739ff9a594695b7eb1c24887dba2
NumberOfPages: 3
PageMediaBegin
PageMediaNumber: 1
PageMediaRotation: 0
PageMediaRect: 0 0 416 188
PageMediaDimensions: 416 188
PageMediaBegin
PageMediaNumber: 2
PageMediaRotation: 0
PageMediaRect: 0 0 416 188
PageMediaDimensions: 416 188
PageMediaBegin
PageMediaNumber: 3
PageMediaRotation: 0
PageMediaRect: 0 0 416 194
PageMediaDimensions: 416 194


==> NewDiagrams/S_dd/doc_data.txt <==
InfoBegin
InfoKey: Creator
InfoValue: TeX
InfoBegin
InfoKey: ModDate
InfoValue: D:20201215214230Z
InfoBegin
InfoKey: CreationDate
InfoValue: D:20201215214230Z
InfoBegin
InfoKey: Producer
InfoValue: pdfTeX-1.40.20
InfoBegin
InfoKey: PTEX.Fullbanner
InfoValue: This is pdfTeX, Version 3.14159265-2.6-1.40.20 (TeX Live 2019/Debian) kpathsea version 6.3.1
PdfID0: c2511dc756830235f46fffe872de25a2
PdfID1: c2511dc756830235f46fffe872de25a2
NumberOfPages: 8
PageMediaBegin
PageMediaNumber: 1
PageMediaRotation: 0
PageMediaRect: 0 0 416 274
PageMediaDimensions: 416 274
PageMediaBegin
PageMediaNumber: 2
PageMediaRotation: 0
PageMediaRect: 0 0 416 274
PageMediaDimensions: 416 274
PageMediaBegin
PageMediaNumber: 3
PageMediaRotation: 0
PageMediaRect: 0 0 416 274
PageMediaDimensions: 416 274
PageMediaBegin
PageMediaNumber: 4
PageMediaRotation: 0
PageMediaRect: 0 0 416 274
PageMediaDimensions: 416 274
PageMediaBegin
PageMediaNumber: 5
PageMediaRotation: 0
PageMediaRect: 0 0 416 274
PageMediaDimensions: 416 274
PageMediaBegin
PageMediaNumber: 6
PageMediaRotation: 0
PageMediaRect: 0 0 416 274
PageMediaDimensions: 416 274
PageMediaBegin
PageMediaNumber: 7
PageMediaRotation: 0
PageMediaRect: 0 0 416 248
PageMediaDimensions: 416 248
PageMediaBegin
PageMediaNumber: 8
PageMediaRotation: 0
PageMediaRect: 0 0 416 248
PageMediaDimensions: 416 248


==> NewDiagrams/S_ee/doc_data.txt <==
InfoBegin
InfoKey: Creator
InfoValue: TeX
InfoBegin
InfoKey: ModDate
InfoValue: D:20201215214231Z
InfoBegin
InfoKey: CreationDate
InfoValue: D:20201215214231Z
InfoBegin
InfoKey: Producer
InfoValue: pdfTeX-1.40.20
InfoBegin
InfoKey: PTEX.Fullbanner
InfoValue: This is pdfTeX, Version 3.14159265-2.6-1.40.20 (TeX Live 2019/Debian) kpathsea version 6.3.1
PdfID0: b9fc25af1c559a99f4e71523b10c2eff
PdfID1: b9fc25af1c559a99f4e71523b10c2eff
NumberOfPages: 5
PageMediaBegin
PageMediaNumber: 1
PageMediaRotation: 0
PageMediaRect: 0 0 416 261
PageMediaDimensions: 416 261
PageMediaBegin
PageMediaNumber: 2
PageMediaRotation: 0
PageMediaRect: 0 0 416 261
PageMediaDimensions: 416 261
PageMediaBegin
PageMediaNumber: 3
PageMediaRotation: 0
PageMediaRect: 0 0 416 261
PageMediaDimensions: 416 261
PageMediaBegin
PageMediaNumber: 4
PageMediaRotation: 0
PageMediaRect: 0 0 416 235
PageMediaDimensions: 416 235
PageMediaBegin
PageMediaNumber: 5
PageMediaRotation: 0
PageMediaRect: 0 0 416 235
PageMediaDimensions: 416 235


==> NewDiagrams/S_uu/doc_data.txt <==
InfoBegin
InfoKey: Creator
InfoValue: TeX
InfoBegin
InfoKey: ModDate
InfoValue: D:20201215214231Z
InfoBegin
InfoKey: CreationDate
InfoValue: D:20201215214231Z
InfoBegin
InfoKey: Producer
InfoValue: pdfTeX-1.40.20
InfoBegin
InfoKey: PTEX.Fullbanner
InfoValue: This is pdfTeX, Version 3.14159265-2.6-1.40.20 (TeX Live 2019/Debian) kpathsea version 6.3.1
PdfID0: e6fa5955f513d802fbc1c5da87cfb07b
PdfID1: e6fa5955f513d802fbc1c5da87cfb07b
NumberOfPages: 8
PageMediaBegin
PageMediaNumber: 1
PageMediaRotation: 0
PageMediaRect: 0 0 416 261
PageMediaDimensions: 416 261
PageMediaBegin
PageMediaNumber: 2
PageMediaRotation: 0
PageMediaRect: 0 0 416 261
PageMediaDimensions: 416 261
PageMediaBegin
PageMediaNumber: 3
PageMediaRotation: 0
PageMediaRect: 0 0 416 261
PageMediaDimensions: 416 261
PageMediaBegin
PageMediaNumber: 4
PageMediaRotation: 0
PageMediaRect: 0 0 416 261
PageMediaDimensions: 416 261
PageMediaBegin
PageMediaNumber: 5
PageMediaRotation: 0
PageMediaRect: 0 0 416 261
PageMediaDimensions: 416 261
PageMediaBegin
PageMediaNumber: 6
PageMediaRotation: 0
PageMediaRect: 0 0 416 261
PageMediaDimensions: 416 261
PageMediaBegin
PageMediaNumber: 7
PageMediaRotation: 0
PageMediaRect: 0 0 416 235
PageMediaDimensions: 416 235
PageMediaBegin
PageMediaNumber: 8
PageMediaRotation: 0
PageMediaRect: 0 0 416 235
PageMediaDimensions: 416 235


==> NewDiagrams/d_d/doc_data.txt <==
InfoBegin
InfoKey: Creator
InfoValue: TeX
InfoBegin
InfoKey: ModDate
InfoValue: D:20201215214227Z
InfoBegin
InfoKey: CreationDate
InfoValue: D:20201215214227Z
InfoBegin
InfoKey: Producer
InfoValue: pdfTeX-1.40.20
InfoBegin
InfoKey: PTEX.Fullbanner
InfoValue: This is pdfTeX, Version 3.14159265-2.6-1.40.20 (TeX Live 2019/Debian) kpathsea version 6.3.1
PdfID0: d5cbfa8385fdffb9af1dca03c8133ffe
PdfID1: d5cbfa8385fdffb9af1dca03c8133ffe
NumberOfPages: 6
PageMediaBegin
PageMediaNumber: 1
PageMediaRotation: 0
PageMediaRect: 0 0 416 195
PageMediaDimensions: 416 195
PageMediaBegin
PageMediaNumber: 2
PageMediaRotation: 0
PageMediaRect: 0 0 416 207
PageMediaDimensions: 416 207
PageMediaBegin
PageMediaNumber: 3
PageMediaRotation: 0
PageMediaRect: 0 0 416 225
PageMediaDimensions: 416 225
PageMediaBegin
PageMediaNumber: 4
PageMediaRotation: 0
PageMediaRect: 0 0 416 225
PageMediaDimensions: 416 225
PageMediaBegin
PageMediaNumber: 5
PageMediaRotation: 0
PageMediaRect: 0 0 416 225
PageMediaDimensions: 416 225
PageMediaBegin
PageMediaNumber: 6
PageMediaRotation: 0
PageMediaRect: 0 0 416 225
PageMediaDimensions: 416 225


==> NewDiagrams/e_e/doc_data.txt <==
InfoBegin
InfoKey: Creator
InfoValue: TeX
InfoBegin
InfoKey: ModDate
InfoValue: D:20201215214228Z
InfoBegin
InfoKey: CreationDate
InfoValue: D:20201215214228Z
InfoBegin
InfoKey: Producer
InfoValue: pdfTeX-1.40.20
InfoBegin
InfoKey: PTEX.Fullbanner
InfoValue: This is pdfTeX, Version 3.14159265-2.6-1.40.20 (TeX Live 2019/Debian) kpathsea version 6.3.1
PdfID0: 1f7a4e55a4c5f824bc4b6a9d007adb1a
PdfID1: 1f7a4e55a4c5f824bc4b6a9d007adb1a
NumberOfPages: 3
PageMediaBegin
PageMediaNumber: 1
PageMediaRotation: 0
PageMediaRect: 0 0 416 188
PageMediaDimensions: 416 188
PageMediaBegin
PageMediaNumber: 2
PageMediaRotation: 0
PageMediaRect: 0 0 416 218
PageMediaDimensions: 416 218
PageMediaBegin
PageMediaNumber: 3
PageMediaRotation: 0
PageMediaRect: 0 0 416 218
PageMediaDimensions: 416 218


==> NewDiagrams/sGG/doc_data.txt <==
InfoBegin
InfoKey: ModDate
InfoValue: D:20201216005109Z
InfoBegin
InfoKey: PTEX.Fullbanner
InfoValue: This is pdfTeX, Version 3.14159265-2.6-1.40.18 (TeX Live 2017/Debian) kpathsea version 6.2.3
InfoBegin
InfoKey: CreationDate
InfoValue: D:20201216005109Z
InfoBegin
InfoKey: Creator
InfoValue: TeX
InfoBegin
InfoKey: Producer
InfoValue: pdfTeX-1.40.18
PdfID0: ccc5b3c18c88db9a77730f154dc39de0
PdfID1: ccc5b3c18c88db9a77730f154dc39de0
NumberOfPages: 5
PageMediaBegin
PageMediaNumber: 1
PageMediaRotation: 0
PageMediaRect: 0 0 429 300
PageMediaDimensions: 429 300
PageMediaBegin
PageMediaNumber: 2
PageMediaRotation: 0
PageMediaRect: 0 0 461 338
PageMediaDimensions: 461 338
PageMediaBegin
PageMediaNumber: 3
PageMediaRotation: 0
PageMediaRect: 0 0 426 261
PageMediaDimensions: 426 261
PageMediaBegin
PageMediaNumber: 4
PageMediaRotation: 0
PageMediaRect: 0 0 465 280
PageMediaDimensions: 465 280
PageMediaBegin
PageMediaNumber: 5
PageMediaRotation: 0
PageMediaRect: 0 0 426 295
PageMediaDimensions: 426 295


==> NewDiagrams/sH_dRqL/doc_data.txt <==
InfoBegin
InfoKey: ModDate
InfoValue: D:20201216005119Z
InfoBegin
InfoKey: PTEX.Fullbanner
InfoValue: This is pdfTeX, Version 3.14159265-2.6-1.40.18 (TeX Live 2017/Debian) kpathsea version 6.2.3
InfoBegin
InfoKey: CreationDate
InfoValue: D:20201216005119Z
InfoBegin
InfoKey: Creator
InfoValue: TeX
InfoBegin
InfoKey: Producer
InfoValue: pdfTeX-1.40.18
PdfID0: 13638636f6e6a5314acd405896640078
PdfID1: 13638636f6e6a5314acd405896640078
NumberOfPages: 14
PageMediaBegin
PageMediaNumber: 1
PageMediaRotation: 0
PageMediaRect: 0 0 426 276
PageMediaDimensions: 426 276
PageMediaBegin
PageMediaNumber: 2
PageMediaRotation: 0
PageMediaRect: 0 0 461 276
PageMediaDimensions: 461 276
PageMediaBegin
PageMediaNumber: 3
PageMediaRotation: 0
PageMediaRect: 0 0 426 276
PageMediaDimensions: 426 276
PageMediaBegin
PageMediaNumber: 4
PageMediaRotation: 0
PageMediaRect: 0 0 461 277
PageMediaDimensions: 461 277
PageMediaBegin
PageMediaNumber: 5
PageMediaRotation: 0
PageMediaRect: 0 0 426 276
PageMediaDimensions: 426 276
PageMediaBegin
PageMediaNumber: 6
PageMediaRotation: 0
PageMediaRect: 0 0 461 280
PageMediaDimensions: 461 280
PageMediaBegin
PageMediaNumber: 7
PageMediaRotation: 0
PageMediaRect: 0 0 426 281
PageMediaDimensions: 426 281
PageMediaBegin
PageMediaNumber: 8
PageMediaRotation: 0
PageMediaRect: 0 0 461 280
PageMediaDimensions: 461 280
PageMediaBegin
PageMediaNumber: 9
PageMediaRotation: 0
PageMediaRect: 0 0 426 281
PageMediaDimensions: 426 281
PageMediaBegin
PageMediaNumber: 10
PageMediaRotation: 0
PageMediaRect: 0 0 461 281
PageMediaDimensions: 461 281
PageMediaBegin
PageMediaNumber: 11
PageMediaRotation: 0
PageMediaRect: 0 0 426 281
PageMediaDimensions: 426 281
PageMediaBegin
PageMediaNumber: 12
PageMediaRotation: 0
PageMediaRect: 0 0 461 287
PageMediaDimensions: 461 287
PageMediaBegin
PageMediaNumber: 13
PageMediaRotation: 0
PageMediaRect: 0 0 426 287
PageMediaDimensions: 426 287
PageMediaBegin
PageMediaNumber: 14
PageMediaRotation: 0
PageMediaRect: 0 0 461 261
PageMediaDimensions: 461 261


==> NewDiagrams/sH_eRlL/doc_data.txt <==
InfoBegin
InfoKey: ModDate
InfoValue: D:20201216005125Z
InfoBegin
InfoKey: PTEX.Fullbanner
InfoValue: This is pdfTeX, Version 3.14159265-2.6-1.40.18 (TeX Live 2017/Debian) kpathsea version 6.2.3
InfoBegin
InfoKey: CreationDate
InfoValue: D:20201216005125Z
InfoBegin
InfoKey: Creator
InfoValue: TeX
InfoBegin
InfoKey: Producer
InfoValue: pdfTeX-1.40.18
PdfID0: e083e3982ee0d9e994df5d7b8287cd2b
PdfID1: e083e3982ee0d9e994df5d7b8287cd2b
NumberOfPages: 9
PageMediaBegin
PageMediaNumber: 1
PageMediaRotation: 0
PageMediaRect: 0 0 426 276
PageMediaDimensions: 426 276
PageMediaBegin
PageMediaNumber: 2
PageMediaRotation: 0
PageMediaRect: 0 0 461 281
PageMediaDimensions: 461 281
PageMediaBegin
PageMediaNumber: 3
PageMediaRotation: 0
PageMediaRect: 0 0 426 281
PageMediaDimensions: 426 281
PageMediaBegin
PageMediaNumber: 4
PageMediaRotation: 0
PageMediaRect: 0 0 461 288
PageMediaDimensions: 461 288
PageMediaBegin
PageMediaNumber: 5
PageMediaRotation: 0
PageMediaRect: 0 0 426 287
PageMediaDimensions: 426 287
PageMediaBegin
PageMediaNumber: 6
PageMediaRotation: 0
PageMediaRect: 0 0 461 281
PageMediaDimensions: 461 281
PageMediaBegin
PageMediaNumber: 7
PageMediaRotation: 0
PageMediaRect: 0 0 426 282
PageMediaDimensions: 426 282
PageMediaBegin
PageMediaNumber: 8
PageMediaRotation: 0
PageMediaRect: 0 0 461 292
PageMediaDimensions: 461 292
PageMediaBegin
PageMediaNumber: 9
PageMediaRotation: 0
PageMediaRect: 0 0 426 260
PageMediaDimensions: 426 260


==> NewDiagrams/sH_uRqL/doc_data.txt <==
InfoBegin
InfoKey: ModDate
InfoValue: D:20201216005115Z
InfoBegin
InfoKey: PTEX.Fullbanner
InfoValue: This is pdfTeX, Version 3.14159265-2.6-1.40.18 (TeX Live 2017/Debian) kpathsea version 6.2.3
InfoBegin
InfoKey: CreationDate
InfoValue: D:20201216005115Z
InfoBegin
InfoKey: Creator
InfoValue: TeX
InfoBegin
InfoKey: Producer
InfoValue: pdfTeX-1.40.18
PdfID0: 1cd0075a423fcdddec181a0356b83a9c
PdfID1: 1cd0075a423fcdddec181a0356b83a9c
NumberOfPages: 14
PageMediaBegin
PageMediaNumber: 1
PageMediaRotation: 0
PageMediaRect: 0 0 426 276
PageMediaDimensions: 426 276
PageMediaBegin
PageMediaNumber: 2
PageMediaRotation: 0
PageMediaRect: 0 0 461 276
PageMediaDimensions: 461 276
PageMediaBegin
PageMediaNumber: 3
PageMediaRotation: 0
PageMediaRect: 0 0 426 276
PageMediaDimensions: 426 276
PageMediaBegin
PageMediaNumber: 4
PageMediaRotation: 0
PageMediaRect: 0 0 461 277
PageMediaDimensions: 461 277
PageMediaBegin
PageMediaNumber: 5
PageMediaRotation: 0
PageMediaRect: 0 0 426 276
PageMediaDimensions: 426 276
PageMediaBegin
PageMediaNumber: 6
PageMediaRotation: 0
PageMediaRect: 0 0 461 280
PageMediaDimensions: 461 280
PageMediaBegin
PageMediaNumber: 7
PageMediaRotation: 0
PageMediaRect: 0 0 426 281
PageMediaDimensions: 426 281
PageMediaBegin
PageMediaNumber: 8
PageMediaRotation: 0
PageMediaRect: 0 0 461 280
PageMediaDimensions: 461 280
PageMediaBegin
PageMediaNumber: 9
PageMediaRotation: 0
PageMediaRect: 0 0 426 281
PageMediaDimensions: 426 281
PageMediaBegin
PageMediaNumber: 10
PageMediaRotation: 0
PageMediaRect: 0 0 461 281
PageMediaDimensions: 461 281
PageMediaBegin
PageMediaNumber: 11
PageMediaRotation: 0
PageMediaRect: 0 0 426 281
PageMediaDimensions: 426 281
PageMediaBegin
PageMediaNumber: 12
PageMediaRotation: 0
PageMediaRect: 0 0 461 287
PageMediaDimensions: 461 287
PageMediaBegin
PageMediaNumber: 13
PageMediaRotation: 0
PageMediaRect: 0 0 426 287
PageMediaDimensions: 426 287
PageMediaBegin
PageMediaNumber: 14
PageMediaRotation: 0
PageMediaRect: 0 0 461 261
PageMediaDimensions: 461 261


==> NewDiagrams/sWW/doc_data.txt <==
InfoBegin
InfoKey: ModDate
InfoValue: D:20201216005103Z
InfoBegin
InfoKey: PTEX.Fullbanner
InfoValue: This is pdfTeX, Version 3.14159265-2.6-1.40.18 (TeX Live 2017/Debian) kpathsea version 6.2.3
InfoBegin
InfoKey: CreationDate
InfoValue: D:20201216005103Z
InfoBegin
InfoKey: Creator
InfoValue: TeX
InfoBegin
InfoKey: Producer
InfoValue: pdfTeX-1.40.18
PdfID0: f4177613c280c63e999c74e9dbe5f12e
PdfID1: f4177613c280c63e999c74e9dbe5f12e
NumberOfPages: 4
PageMediaBegin
PageMediaNumber: 1
PageMediaRotation: 0
PageMediaRect: 0 0 429 287
PageMediaDimensions: 429 287
PageMediaBegin
PageMediaNumber: 2
PageMediaRotation: 0
PageMediaRect: 0 0 461 260
PageMediaDimensions: 461 260
PageMediaBegin
PageMediaNumber: 3
PageMediaRotation: 0
PageMediaRect: 0 0 427 266
PageMediaDimensions: 427 266
PageMediaBegin
PageMediaNumber: 4
PageMediaRotation: 0
PageMediaRect: 0 0 461 283
PageMediaDimensions: 461 283


==> NewDiagrams/s_HH/doc_data.txt <==
InfoBegin
InfoKey: ModDate
InfoValue: D:20201216005135Z
InfoBegin
InfoKey: PTEX.Fullbanner
InfoValue: This is pdfTeX, Version 3.14159265-2.6-1.40.18 (TeX Live 2017/Debian) kpathsea version 6.2.3
InfoBegin
InfoKey: CreationDate
InfoValue: D:20201216005135Z
InfoBegin
InfoKey: Creator
InfoValue: TeX
InfoBegin
InfoKey: Producer
InfoValue: pdfTeX-1.40.18
PdfID0: 580a4cc3db658a35c26119e9600324ac
PdfID1: 580a4cc3db658a35c26119e9600324ac
NumberOfPages: 10
PageMediaBegin
PageMediaNumber: 1
PageMediaRotation: 0
PageMediaRect: 0 0 426 287
PageMediaDimensions: 426 287
PageMediaBegin
PageMediaNumber: 2
PageMediaRotation: 0
PageMediaRect: 0 0 461 287
PageMediaDimensions: 461 287
PageMediaBegin
PageMediaNumber: 3
PageMediaRotation: 0
PageMediaRect: 0 0 426 260
PageMediaDimensions: 426 260
PageMediaBegin
PageMediaNumber: 4
PageMediaRotation: 0
PageMediaRect: 0 0 461 261
PageMediaDimensions: 461 261
PageMediaBegin
PageMediaNumber: 5
PageMediaRotation: 0
PageMediaRect: 0 0 426 266
PageMediaDimensions: 426 266
PageMediaBegin
PageMediaNumber: 6
PageMediaRotation: 0
PageMediaRect: 0 0 461 266
PageMediaDimensions: 461 266
PageMediaBegin
PageMediaNumber: 7
PageMediaRotation: 0
PageMediaRect: 0 0 426 267
PageMediaDimensions: 426 267
PageMediaBegin
PageMediaNumber: 8
PageMediaRotation: 0
PageMediaRect: 0 0 461 282
PageMediaDimensions: 461 282
PageMediaBegin
PageMediaNumber: 9
PageMediaRotation: 0
PageMediaRect: 0 0 426 282
PageMediaDimensions: 426 282
PageMediaBegin
PageMediaNumber: 10
PageMediaRotation: 0
PageMediaRect: 0 0 461 282
PageMediaDimensions: 461 282


==> NewDiagrams/s_dRdR/doc_data.txt <==
InfoBegin
InfoKey: ModDate
InfoValue: D:20201216005147Z
InfoBegin
InfoKey: PTEX.Fullbanner
InfoValue: This is pdfTeX, Version 3.14159265-2.6-1.40.18 (TeX Live 2017/Debian) kpathsea version 6.2.3
InfoBegin
InfoKey: CreationDate
InfoValue: D:20201216005147Z
InfoBegin
InfoKey: Creator
InfoValue: TeX
InfoBegin
InfoKey: Producer
InfoValue: pdfTeX-1.40.18
PdfID0: 65d2ef11fe12a4ed10150bbb4672ca10
PdfID1: 65d2ef11fe12a4ed10150bbb4672ca10
NumberOfPages: 4
PageMediaBegin
PageMediaNumber: 1
PageMediaRotation: 0
PageMediaRect: 0 0 426 293
PageMediaDimensions: 426 293
PageMediaBegin
PageMediaNumber: 2
PageMediaRotation: 0
PageMediaRect: 0 0 461 293
PageMediaDimensions: 461 293
PageMediaBegin
PageMediaNumber: 3
PageMediaRotation: 0
PageMediaRect: 0 0 426 272
PageMediaDimensions: 426 272
PageMediaBegin
PageMediaNumber: 4
PageMediaRotation: 0
PageMediaRect: 0 0 461 288
PageMediaDimensions: 461 288


==> NewDiagrams/s_eReR/doc_data.txt <==
InfoBegin
InfoKey: ModDate
InfoValue: D:20201216005150Z
InfoBegin
InfoKey: PTEX.Fullbanner
InfoValue: This is pdfTeX, Version 3.14159265-2.6-1.40.18 (TeX Live 2017/Debian) kpathsea version 6.2.3
InfoBegin
InfoKey: CreationDate
InfoValue: D:20201216005150Z
InfoBegin
InfoKey: Creator
InfoValue: TeX
InfoBegin
InfoKey: Producer
InfoValue: pdfTeX-1.40.18
PdfID0: 579f3c4b31d396a006919c240300fe35
PdfID1: 579f3c4b31d396a006919c240300fe35
NumberOfPages: 3
PageMediaBegin
PageMediaNumber: 1
PageMediaRotation: 0
PageMediaRect: 0 0 426 286
PageMediaDimensions: 426 286
PageMediaBegin
PageMediaNumber: 2
PageMediaRotation: 0
PageMediaRect: 0 0 461 265
PageMediaDimensions: 461 265
PageMediaBegin
PageMediaNumber: 3
PageMediaRotation: 0
PageMediaRect: 0 0 426 281
PageMediaDimensions: 426 281


==> NewDiagrams/s_lLlL/doc_data.txt <==
InfoBegin
InfoKey: ModDate
InfoValue: D:20201216005216Z
InfoBegin
InfoKey: PTEX.Fullbanner
InfoValue: This is pdfTeX, Version 3.14159265-2.6-1.40.18 (TeX Live 2017/Debian) kpathsea version 6.2.3
InfoBegin
InfoKey: CreationDate
InfoValue: D:20201216005216Z
InfoBegin
InfoKey: Creator
InfoValue: TeX
InfoBegin
InfoKey: Producer
InfoValue: pdfTeX-1.40.18
PdfID0: 1659f50424879b9dae84539ce3aa0478
PdfID1: 1659f50424879b9dae84539ce3aa0478
NumberOfPages: 4
PageMediaBegin
PageMediaNumber: 1
PageMediaRotation: 0
PageMediaRect: 0 0 426 292
PageMediaDimensions: 426 292
PageMediaBegin
PageMediaNumber: 2
PageMediaRotation: 0
PageMediaRect: 0 0 461 292
PageMediaDimensions: 461 292
PageMediaBegin
PageMediaNumber: 3
PageMediaRotation: 0
PageMediaRect: 0 0 426 271
PageMediaDimensions: 426 271
PageMediaBegin
PageMediaNumber: 4
PageMediaRotation: 0
PageMediaRect: 0 0 461 288
PageMediaDimensions: 461 288


==> NewDiagrams/s_qLqL/doc_data.txt <==
InfoBegin
InfoKey: ModDate
InfoValue: D:20201216005218Z
InfoBegin
InfoKey: PTEX.Fullbanner
InfoValue: This is pdfTeX, Version 3.14159265-2.6-1.40.18 (TeX Live 2017/Debian) kpathsea version 6.2.3
InfoBegin
InfoKey: CreationDate
InfoValue: D:20201216005218Z
InfoBegin
InfoKey: Creator
InfoValue: TeX
InfoBegin
InfoKey: Producer
InfoValue: pdfTeX-1.40.18
PdfID0: 3c16962ab404c5c9910f02179eb3e882
PdfID1: 3c16962ab404c5c9910f02179eb3e882
NumberOfPages: 7
PageMediaBegin
PageMediaNumber: 1
PageMediaRotation: 0
PageMediaRect: 0 0 426 286
PageMediaDimensions: 426 286
PageMediaBegin
PageMediaNumber: 2
PageMediaRotation: 0
PageMediaRect: 0 0 461 286
PageMediaDimensions: 461 286
PageMediaBegin
PageMediaNumber: 3
PageMediaRotation: 0
PageMediaRect: 0 0 426 286
PageMediaDimensions: 426 286
PageMediaBegin
PageMediaNumber: 4
PageMediaRotation: 0
PageMediaRect: 0 0 461 266
PageMediaDimensions: 461 266
PageMediaBegin
PageMediaNumber: 5
PageMediaRotation: 0
PageMediaRect: 0 0 426 265
PageMediaDimensions: 426 265
PageMediaBegin
PageMediaNumber: 6
PageMediaRotation: 0
PageMediaRect: 0 0 461 280
PageMediaDimensions: 461 280
PageMediaBegin
PageMediaNumber: 7
PageMediaRotation: 0
PageMediaRect: 0 0 426 281
PageMediaDimensions: 426 281


==> NewDiagrams/s_uRuR/doc_data.txt <==
InfoBegin
InfoKey: ModDate
InfoValue: D:20201216005143Z
InfoBegin
InfoKey: PTEX.Fullbanner
InfoValue: This is pdfTeX, Version 3.14159265-2.6-1.40.18 (TeX Live 2017/Debian) kpathsea version 6.2.3
InfoBegin
InfoKey: CreationDate
InfoValue: D:20201216005143Z
InfoBegin
InfoKey: Creator
InfoValue: TeX
InfoBegin
InfoKey: Producer
InfoValue: pdfTeX-1.40.18
PdfID0: f629ea44e4855935e4a0a0f1bf23bf4d
PdfID1: f629ea44e4855935e4a0a0f1bf23bf4d
NumberOfPages: 4
PageMediaBegin
PageMediaNumber: 1
PageMediaRotation: 0
PageMediaRect: 0 0 426 286
PageMediaDimensions: 426 286
PageMediaBegin
PageMediaNumber: 2
PageMediaRotation: 0
PageMediaRect: 0 0 461 286
PageMediaDimensions: 461 286
PageMediaBegin
PageMediaNumber: 3
PageMediaRotation: 0
PageMediaRect: 0 0 426 265
PageMediaDimensions: 426 265
PageMediaBegin
PageMediaNumber: 4
PageMediaRotation: 0
PageMediaRect: 0 0 461 282
PageMediaDimensions: 461 282


==> NewDiagrams/u_u/doc_data.txt <==
InfoBegin
InfoKey: Creator
InfoValue: TeX
InfoBegin
InfoKey: ModDate
InfoValue: D:20201215214228Z
InfoBegin
InfoKey: CreationDate
InfoValue: D:20201215214228Z
InfoBegin
InfoKey: Producer
InfoValue: pdfTeX-1.40.20
InfoBegin
InfoKey: PTEX.Fullbanner
InfoValue: This is pdfTeX, Version 3.14159265-2.6-1.40.20 (TeX Live 2019/Debian) kpathsea version 6.3.1
PdfID0: 29dc2ee3625fe6dd91341a816dabcdab
PdfID1: 29dc2ee3625fe6dd91341a816dabcdab
NumberOfPages: 6
PageMediaBegin
PageMediaNumber: 1
PageMediaRotation: 0
PageMediaRect: 0 0 416 188
PageMediaDimensions: 416 188
PageMediaBegin
PageMediaNumber: 2
PageMediaRotation: 0
PageMediaRect: 0 0 416 200
PageMediaDimensions: 416 200
PageMediaBegin
PageMediaNumber: 3
PageMediaRotation: 0
PageMediaRect: 0 0 416 218
PageMediaDimensions: 416 218
PageMediaBegin
PageMediaNumber: 4
PageMediaRotation: 0
PageMediaRect: 0 0 416 218
PageMediaDimensions: 416 218
PageMediaBegin
PageMediaNumber: 5
PageMediaRotation: 0
PageMediaRect: 0 0 416 218
PageMediaDimensions: 416 218
PageMediaBegin
PageMediaNumber: 6
PageMediaRotation: 0
PageMediaRect: 0 0 416 218
PageMediaDimensions: 416 218

